Tailoring Three-Point Functions and Integrability

We use Integrability techniques to compute structure constants in N=4 SYM to leading order. Three closed spin chains, which represent the single trace gauge-invariant operators in N=4 SYM, are cut into six open chains which are then sewed back together into some nice pants, the three-point function. The algebraic and coordinate Bethe ansatz tools necessary for this task are reviewed. Finally, we discuss the classical limit of our results, anticipating some predictions for quasi-classical string correlators in terms of algebraic curves.

==> Discrete paper - Replacement/3D3P.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '3D3P.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1880pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.46001278)%
    \put(0,0){\includegraphics[width=\unitlength]{3D3P.pdf}}%
    \put(0.38794119,0.41502743){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11872395\unitlength}\raggedright ${\cal O}_1$\end{minipage}}}%
    \put(-0.00141243,0.42860556){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11872395\unitlength}\raggedright ${\cal O}_3$\end{minipage}}}%
    \put(0.17317992,0.12022729){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11872395\unitlength}\raggedright ${\cal O}_2$\end{minipage}}}%
    \put(0.65571024,0.1070633){\color[rgb]{0,0,0}\rotatebox{-2.99999963}{\makebox(0,0)[lt]{\begin{minipage}{0.3589099\unitlength}\raggedright $\left.|\Psi_2 \right>_l\otimes\,_r\left<\!\!\right.\overleftarrow{\Psi}_2|$\end{minipage}}}}%
    \put(0.98332932,0.31091444){\color[rgb]{0,0,0}\rotatebox{117.00000037}{\makebox(0,0)[lt]{\begin{minipage}{0.19172565\unitlength}\raggedright $\left.|\Psi_1 \right>_l\otimes\,_r\left<\!\!\right.\overleftarrow{\Psi}_1|$\end{minipage}}}}%
    \put(0.64207632,0.46982133){\color[rgb]{0,0,0}\rotatebox{-122.99999969}{\makebox(0,0)[lt]{\begin{minipage}{0.22242489\unitlength}\raggedright $\left.|\Psi_3 \right>_l\otimes\,_r\left<\!\!\right.\overleftarrow{\Psi}_3|$\end{minipage}}}}%
    \put(0.17850518,0.03002733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05957447\unitlength}\raggedright (a)\end{minipage}}}%
    \put(0.76573921,0.03002733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05957447\unitlength}\raggedright (b)\end{minipage}}}%
  \end{picture}%
\endgroup


==> Discrete paper - Replacement/Baxter.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Baxter.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{968.88183594pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.58709208)%
    \put(0,0){\includegraphics[width=\unitlength]{Baxter.pdf}}%
    \put(0.54942165,0.33979106){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{23}(v)R_{13}(u+v)R_{12}(u)$}}}%
    \put(0.13327185,0.33979108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{12}(u)R_{13}(u+v)R_{23}(v)$}}}%
    \put(0.0490512,0.00455942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{red}L_{0_2}(v)\color{blue}L_{0_1}(u)\color{black}R_{0_10_2}(u-v)$}}}%
    \put(0.62208232,0.00455942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{0_10_2}(u-v)\color{blue}L_{0_1}(u)\color{red}L_{0_2}(v)$}}}%
    \put(0.55528411,0.43502673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.72907742,0.43008789){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-v$}}}%
    \put(0.66334299,0.42878817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.56239426,0.38666245){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.6812942,0.38666245){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.74239557,0.38666245){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.20849259,0.43502673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.3822859,0.43008789){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-v$}}}%
    \put(0.28352372,0.42878817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.21560274,0.38666245){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.26844716,0.38666245){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.4022096,0.38666245){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.02734449,0.04647648){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.07688613,0.04647648){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.12642778,0.04647648){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.24202495,0.04647648){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$\text{L}$}}}%
    \put(-0.0012337,0.12126298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(-0.0012337,0.21043794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.37838041,0.17524194){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$0_1$}}}%
    \put(0.37838041,0.08771855){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$0_2$}}}%
    \put(0.70606503,0.04647648){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.75560667,0.04647648){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.80514832,0.04647648){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.92074549,0.04647648){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{$\text{L}$}}}%
    \put(0.56354105,0.12126298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.56354105,0.21043794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.94315539,0.08771855){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$0_2$}}}%
    \put(0.94315539,0.17689364){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$0_1$}}}%
  \end{picture}%
\endgroup


==> Discrete paper - Replacement/Insect1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Insect1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1491.2pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.39195792)%
    \put(0,0){\includegraphics[width=\unitlength]{Insect1.pdf}}%
    \put(0.58899532,0.1256827){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10729614\unitlength}\raggedright $x_2$\end{minipage}}}%
    \put(0.83255756,0.06881575){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10729614\unitlength}\raggedright $x_3$\end{minipage}}}%
    \put(0.92697816,0.12139086){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10729614\unitlength}\raggedright $x_1$\end{minipage}}}%
    \put(0.13645981,0.09003199){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10729614\unitlength}\raggedright $x_2$\end{minipage}}}%
    \put(0.33255761,0.06953278){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10729614\unitlength}\raggedright $x_3$\end{minipage}}}%
    \put(0.39806469,0.16347337){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10729614\unitlength}\raggedright $x_1$\end{minipage}}}%
    \put(0.21747067,0.02906789){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10567763\unitlength}\raggedright (a)\end{minipage}}}%
    \put(0.72176252,0.02906789){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10567763\unitlength}\raggedright (b)\end{minipage}}}%
  \end{picture}%
\endgroup


==> Discrete paper - Replacement/Rmatrix4.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Rmatrix[4].pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1310.64921875pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.44313246)%
    \put(0,0){\includegraphics[width=\unitlength]{Rmatrix4.pdf}}%
    \put(0.00183354,0.39913436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R(u-v)=$}}}%
    \put(0.25919591,0.39914521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${1\over i}R(0)=$}}}%
    \put(0.02502817,0.27583669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat T(u)=$}}}%
    \put(0.50836823,0.40110614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${1\over i^L}\hat T(0)\ \ \ =e^{i\widehat{\text{Mom}}}\ \,=$}}}%
    \put(0.09475568,0.09453421){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{red}\hat T^{-1}(0)\color{black}\hat T'(0)={1\over i}\sum\limits_{k=1}^L$}}}%
    \put(0.62701125,0.09453397){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$={1\over i}\sum\limits_{k=1}^L$}}}%
    \put(0.1521821,0.41100635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.19490902,0.36705867){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.13453726,0.25513983){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.50776696,0.27818178){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$ i^L\hat T^{-1}(0)=e^{-i\widehat{\text{Mom}}}=$}}}%
    \put(0.38082323,0.00259115){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\,_1$}}}%
    \put(0.40523861,0.00259115){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\,_2$}}}%
    \put(0.44308245,0.00259115){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dots$}}}%
    \put(0.47848475,0.00259115){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\,_k$}}}%
    \put(0.51632859,0.00259115){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dots$}}}%
    \put(0.55173089,0.00259115){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\,_L$}}}%
    \put(0.23291387,0.25162133){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dots$}}}%
    \put(0.8631768,0.38378418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dots$}}}%
    \put(0.8627366,0.26477295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dots$}}}%
    \put(0.71531394,0.05264268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\,_1$}}}%
    \put(0.73972936,0.05264268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\,_2$}}}%
    \put(0.7775732,0.05264268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dots$}}}%
    \put(0.81297551,0.05264268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\,_k$}}}%
    \put(0.85081935,0.05264268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dots$}}}%
    \put(0.88622165,0.05264268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\,_L$}}}%
  \end{picture}%
\endgroup


==> Discrete paper - Replacement/three.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'three.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{822.04726563pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.52413788)%
    \put(0,0){\includegraphics[width=\unitlength]{three.pdf}}%
    \put(0.01456905,0.40769034){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{O}_3$}}}%
    \put(0.41530291,0.4069319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{O}_1$}}}%
    \put(0.21776248,0.05770465){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{O}_2$}}}%
    \put(0.07210094,0.45536136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{red} \bar X$}}}%
    \put(0.0131236,0.34456246){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0.43100259,0.34456246){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0.37007883,0.45536136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{red} X$}}}%
    \put(0.16430939,0.07805516){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar Z$}}}%
    \put(0.27334803,0.07805516){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\color{red} \bar X$}}}%
    \put(0.91225149,0.47371791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar \alpha$}}}%
    \put(0.96562567,0.38097921){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.21849437,0.00729922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.7553062,0.00649972){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.75275357,0.06883867){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\{v\}$}}}%
    \put(0.55042757,0.39993579){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\{w\}$}}}%
    \put(0.95103202,0.4338646){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\{u\}$}}}%
  \end{picture}%
\endgroup

